MUIT: A Middleware for Adaptive Mobile Web-based User Interfaces in WS-BPEL

In enterprise organizations, the Bring-Your-Own-Device (BYOD) requirement has become prevalent as employees use their own mobile devices to process the workflow-oriented tasks. Consequently, it calls for approaches that can quickly develop and integrate mobile user interactions into existing business processes, and adapt to various contexts. However, designing, developing and deploying adaptive and mobile-oriented user interfaces for existing process engines are non-trivial, and require significant systematic efforts. To address this issue, we present a novel middleware-based approach, called MUIT, to developing and deploying the Mobility, User Interactions and Tasks into WS-BPEL engines. MUIT can be seamlessly into WS-BPEL without intrusions of existing process instances. MUIT provides a Domain-Specific Language (DSL) that provides some intuitive APIs to support the declarative development of adaptive, mobile-oriented, and Web-based user interfaces in WS-BPEL. The DSL can significantly improve the development of user interactions by preventing arbitrarily mixed codes, and its runtime supports satisfactory user experiences. We implement a proof- of-concept prototype by integrating MUIT into the commodity WS-BPEL-based Apusic Platform, and evaluate the performance and usability of MUIT platform.

==> figure/task_manager/html/Buttons/bower.json <==
{
  "name": "Buttons",
  "version": "1.0",
  "homepage": "https://github.com/alexwolfe/Buttons",
  "authors": [
    "alexwolfe"
  ],
  "description": "A fully customizable CSS button library built using Sass & Compass",
  "main": "css/buttons.css",
  "keywords": [
    "Buttons",
    "Sass",
    "scss",
    "css",
    "Css Buttons",
    "Sass Buttons"
  ],
  "license": "Apache License v2.0"
}


==> figure/task_manager/html/Buttons/humans.txt <==
# humanstxt.org/
# The humans responsible & technology colophon

# TEAM
    Alexander Wolfe -- Author -- @alexwolfe

# THANKS
    The Sass Team
    The Compass Team
    Google Prettify for making my code snippets look nicer!
    Font Awesome for the great looking font icons.
    jQuery Plugin Boiler Plate @addyosmani and @zenorocha

# TECHNOLOGY COLOPHON

    HTML5, CSS3, Sass, Compass


==> figure/task_manager/html/Flat-UI/package.json <==
{
  "name": "flat-ui",
  "version": "2.1.3",
  "description": "Flat UI Free is made on the basis of Twitter Bootstrap in a stunning flat-style",
  "repository": {
    "type": "git",
    "url": "https://github.com/designmodo/Flat-UI.git"
  },
  "keywords": [
    "ui",
    "flat",
    "bootstrap"
  ],
  "author": "designmodo",
  "license": "CC BY 3.0 and MIT",
  "bugs": {
    "url": "https://github.com/designmodo/Flat-UI/issues"
  }
}


==> figure/task_manager/html/Font-Awesome/_config.yml <==
safe:             false
port:             7998
baseurl:          /Font-Awesome/  # Where GitHub serves the project up from
url:              http://localhost:7998

source:           src
destination:      _gh_pages
plugins:          src/_plugins

pygments:         true
permalink:        pretty

# ensures SCSS files are compiled
include:          [_bootstrap.scss, _core.scss, _extras.scss, _icons.scss, _mixins.scss, _path.scss, _variables.scss]

# used in building icon pages
icon_meta:        src/icons.yml
icon_layout:      icon.html    # Relative to _layouts directory
icon_destination: icon         # Relative to destination

fontawesome:
  version:        3.2.1
  minor_version:  3.2
  url:            http://fontawesome.io
  legacy_url:     http://fortawesome.github.com/Font-Awesome/
  blog_url:       http://blog.fontawesome.io
  twitter:        fontawesome
  tagline:        The iconic font designed for Bootstrap
  author:
    name:         Dave Gandy
    email:        dave@fontawesome.io
    twitter:      byscuits
    work:
      name:       Kyruus
      url:        http://kyruus.com
      title:      Lead Product Designer
  github:
    url:          https://github.com/FortAwesome/Font-Awesome
    project:      Font-Awesome
    org:          FortAwesome
  license:
    font:
      version:      SIL OFL 1.1
      url:          http://scripts.sil.org/OFL
    code:
      version:      MIT License
      url:          http://opensource.org/licenses/mit-license.html
    documentation:
      version:      CC BY 3.0
      url:          http://creativecommons.org/licenses/by/3.0/

bootstrap:
  version:        2.3.2
  url:            http://getbootstrap.com


==> figure/task_manager/html/Font-Awesome/composer.json <==
{
  "name": "fortawesome/font-awesome",
  "description": "The iconic font designed for Bootstrap",
  "keywords": ["font", "awesome", "fontawesome", "icon", "font", "bootstrap"],
  "homepage": "http://fontawesome.io/",
  "authors": [
    {
      "name": "Dave Gandy",
      "email": "dave@fontawesome.io",
      "role": "Developer",
      "homepage": "http://twitter.com/byscuits"
    }
  ],
  "extra": {
    "branch-alias": {
      "dev-master": "3.2.x-dev"
    }
  },
  "license": [
      "OFL-1.1",
      "MIT"
  ],
  "require-dev": {
      "jekyll": "1.0.2",
      "lessc": "1.3.3"
  }
}


==> figure/task_manager/html/Font-Awesome/package.json <==
{
  "name": "font-awesome",
  "description": "The iconic font designed for Bootstrap",
  "version": "3.2.1",
  "keywords": ["font", "awesome", "fontawesome", "icon", "font", "bootstrap"],
  "homepage": "http://fontawesome.io/",
  "author": {
    "name": "Dave Gandy",
    "email": "dave@fontawesome.io",
    "web": "http://twitter.com/byscuits"
  },
  "repository": {
    "type": "git",
    "url": "https://github.com/FortAwesome/Font-Awesome.git"
  },
  "contributors": [
    {
      "name": "Rob Madole",
      "web": "http://twitter.com/robmadole"
    },
    {
      "name": "Geremia Taglialatela",
      "web": "http://twitter.com/gtagliala"
    },
    {
      "name": "Travis Chase",
      "web": "http://twitter.com/supercodepoet"
    }
  ],
  "licenses": [
    {
      "type": "SIL OFL 1.1",
      "url": "http://scripts.sil.org/OFL"
    },
    {
      "type": "MIT License",
      "url": "http://opensource.org/licenses/mit-license.html"
    }
  ],
  "dependencies": {
    "jekyll": "1.0.2",
    "lessc": "1.3.3"
  }
}


==> figure/task_manager/html/Font-Awesome/src/icons.yml <==
icons:
  - name:       Glass
    id:         glass
    unicode:    f000
    created:    1.0
    categories:
      - Web Application Icons

  - name:       Music
    id:         music
    unicode:    f001
    created:    1.0
    categories:
      - Web Application Icons

  - name:       Search
    id:         search
    unicode:    f002
    created:    1.0
    categories:
      - Web Application Icons

  - name:       Envelope Alt
    id:         envelope-alt
    unicode:    f003
    created:    1.0
    categories:
      - Web Application Icons

  - name:       Heart
    id:         heart
    unicode:    f004
    created:    1.0
    categories:
      - Web Application Icons

  - name:       Star
    id:         star
    unicode:    f005
    created:    1.0
    categories:
      - Web Application Icons

  - name:       Star Empty
    id:         star-empty
    unicode:    f006
    created:    1.0
    categories:
      - Web Application Icons

  - name:       User
    id:         user
    unicode:    f007
    created:    1.0
    categories:
      - Web Application Icons

  - name:       Film
    id:         film
    unicode:    f008
    created:    1.0
    categories:
      - Web Application Icons

  - name:       th-large
    id:         th-large
    unicode:    f009
    created:    1.0
    categories:
      - Text Editor Icons

  - name:       th
    id:         th
    unicode:    f00a
    created:    1.0
    categories:
      - Text Editor Icons

  - name:       th-list
    id:         th-list
    unicode:    f00b
    created:    1.0
    categories:
      - Text Editor Icons

  - name:       OK
    id:         ok
    unicode:    f00c
    created:    1.0
    categories:
      - Web Application Icons

  - name:       Remove
    id:         remove
    unicode:    f00d
    created:    1.0
    categories:
      - Web Application Icons

  - name:       Zoom In
    id:         zoom-in
    unicode:    f00e
    created:    1.0
    categories:
      - Web Application Icons


  - name:       Zoom Out
    id:         zoom-out
    unicode:    f010
    created:    1.0
    categories:
      - Web Application Icons

  - name:       Off
    id:         'off'
    unicode:    f011
    created:    1.0
    aliases:
      - power-off
    categories:
      - Web Application Icons

  - name:       signal
    id:         signal
    unicode:    f012
    created:    1.0
    categories:
      - Web Application Icons

  - name:       cog
    id:         cog
    unicode:    f013
    created:    1.0
    aliases:
      - gear
    categories:
      - Web Application Icons

  - name:       trash
    id:         trash
    unicode:    f014
    created:    1.0
    categories:
      - Web Application Icons

  - name:       home
    id:         home
    unicode:    f015
    created:    1.0
    categories:
      - Web Application Icons

  - name:       file-alt
    id:         file-alt
    unicode:    f016
    created:    1.0
    categories:
      - Text Editor Icons

  - name:       time
    id:         time
    unicode:    f017
    created:    1.0
    categories:
      - Web Application Icons

  - name:       road
    id:         road
    unicode:    f018
    created:    1.0
    categories:
      - Web Application Icons

  - name:       download-alt
    id:         download-alt
    unicode:    f019
    created:    1.0
    categories:
      - Web Application Icons

  - name:       download
    id:         download
    unicode:    f01a
    created:    1.0
    categories:
      - Web Application Icons

  - name:       upload
    id:         upload
    unicode:    f01b
    created:    1.0
    categories:
      - Web Application Icons

  - name:       inbox
    id:         inbox
    unicode:    f01c
    created:    1.0
    categories:
      - Web Application Icons

  - name:       play-circle
    id:         play-circle
    unicode:    f01d
    created:    1.0
    categories:
      - Video Player Icons

  - name:       repeat
    id:         repeat
    unicode:    f01e
    created:    1.0
    aliases:
      - rotate-right
    categories:
      - Text Editor Icons


  - name:       refresh
    id:         refresh
    unicode:    f021
    created:    1.0
    categories:
      - Web Application Icons

  - name:       list-alt
    id:         list-alt
    unicode:    f022
    created:    1.0
    categories:
      - Text Editor Icons

  - name:       lock
    id:         lock
    unicode:    f023
    created:    1.0
    categories:
      - Web Application Icons

  - name:       flag
    id:         flag
    unicode:    f024
    created:    1.0
    categories:
      - Web Application Icons

  - name:       headphones
    id:         headphones
    unicode:    f025
    created:    1.0
    categories:
      - Web Application Icons

  - name:       volume-off
    id:         volume-off
    unicode:    f026
    created:    1.0
    categories:
      - Web Application Icons

  - name:       volume-down
    id:         volume-down
    unicode:    f027
    created:    1.0
    categories:
      - Web Application Icons

  - name:       volume-up
    id:         volume-up
    unicode:    f028
    created:    1.0
    categories:
      - Web Application Icons

  - name:       qrcode
    id:         qrcode
    unicode:    f029
    created:    1.0
    categories:
      - Web Application Icons

  - name:       barcode
    id:         barcode
    unicode:    f02a
    created:    1.0
    categories:
      - Web Application Icons

  - name:       tag
    id:         tag
    unicode:    f02b
    created:    1.0
    categories:
      - Web Application Icons

  - name:       tags
    id:         tags
    unicode:    f02c
    created:    1.0
    categories:
      - Web Application Icons

  - name:       book
    id:         book
    unicode:    f02d
    created:    1.0
    categories:
      - Web Application Icons

  - name:       bookmark
    id:         bookmark
    unicode:    f02e
    created:    1.0
    categories:
      - Web Application Icons

  - name:       print
    id:         print
    unicode:    f02f
    created:    1.0
    categories:
      - Web Application Icons


  - name:       camera
    id:         camera
    unicode:    f030
    created:    1.0
    categories:
      - Web Application Icons

  - name:       font
    id:         font
    unicode:    f031
    created:    1.0
    categories:
      - Text Editor Icons

  - name:       bold
    id:         bold
    unicode:    f032
    created:    1.0
    categories:
      - Text Editor Icons

  - name:       italic
    id:         italic
    unicode:    f033
    created:    1.0
    categories:
      - Text Editor Icons

  - name:       text-height
    id:         text-height
    unicode:    f034
    created:    1.0
    categories:
      - Text Editor Icons

  - name:       text-width
    id:         text-width
    unicode:    f035
    created:    1.0
    categories:
      - Text Editor Icons

  - name:       align-left
    id:         align-left
    unicode:    f036
    created:    1.0
    categories:
      - Text Editor Icons

  - name:       align-center
    id:         align-center
    unicode:    f037
    created:    1.0
    categories:
      - Text Editor Icons

  - name:       align-right
    id:         align-right
    unicode:    f038
    created:    1.0
    categories:
      - Text Editor Icons

  - name:       align-justify
    id:         align-justify
    unicode:    f039
    created:    1.0
    categories:
      - Text Editor Icons

  - name:       list
    id:         list
    unicode:    f03a
    created:    1.0
    categories:
      - Text Editor Icons

  - name:       indent-left
    id:         indent-left
    unicode:    f03b
    created:    1.0
    categories:
      - Text Editor Icons

  - name:       indent-right
    id:         indent-right
    unicode:    f03c
    created:    1.0
    categories:
      - Text Editor Icons

  - name:       facetime-video
    id:         facetime-video
    unicode:    f03d
    created:    1.0
    categories:
      - Web Application Icons

  - name:       picture
    id:         picture
    unicode:    f03e
    created:    1.0
    categories:
      - Web Application Icons


  - name:       pencil
    id:         pencil
    unicode:    f040
    created:    1.0
    categories:
      - Web Application Icons

  - name:       map-marker
    id:         map-marker
    unicode:    f041
    created:    1.0
    categories:
      - Web Application Icons

  - name:       adjust
    id:         adjust
    unicode:    f042
    created:    1.0
    categories:
      - Web Application Icons

  - name:       tint
    id:         tint
    unicode:    f043
    created:    1.0
    categories:
      - Web Application Icons

  - name:       edit
    id:         edit
    unicode:    f044
    created:    1.0
    categories:
      - Web Application Icons

  - name:       share
    id:         share
    unicode:    f045
    created:    1.0
    categories:
      - Web Application Icons

  - name:       check
    id:         check
    unicode:    f046
    created:    1.0
    categories:
      - Web Application Icons

  - name:       move
    id:         move
    unicode:    f047
    created:    1.0
    categories:
      - Web Application Icons

  - name:       step-backward
    id:         step-backward
    unicode:    f048
    created:    1.0
    categories:
      - Video Player Icons

  - name:       fast-backward
    id:         fast-backward
    unicode:    f049
    created:    1.0
    categories:
      - Video Player Icons

  - name:       backward
    id:         backward
    unicode:    f04a
    created:    1.0
    categories:
      - Video Player Icons

  - name:       play
    id:         play
    unicode:    f04b
    created:    1.0
    categories:
      - Video Player Icons

  - name:       pause
    id:         pause
    unicode:    f04c
    created:    1.0
    categories:
      - Video Player Icons

  - name:       stop
    id:         stop
    unicode:    f04d
    created:    1.0
    categories:
      - Video Player Icons

  - name:       forward
    id:         forward
    unicode:    f04e
    created:    1.0
    categories:
      - Video Player Icons


  - name:       fast-forward
    id:         fast-forward
    unicode:    f050
    created:    1.0
    categories:
      - Video Player Icons

  - name:       step-forward
    id:         step-forward
    unicode:    f051
    created:    1.0
    categories:
      - Video Player Icons

  - name:       eject
    id:         eject
    unicode:    f052
    created:    1.0
    categories:
      - Video Player Icons

  - name:       chevron-left
    id:         chevron-left
    unicode:    f053
    created:    1.0
    categories:
      - Directional Icons

  - name:       chevron-right
    id:         chevron-right
    unicode:    f054
    created:    1.0
    categories:
      - Directional Icons

  - name:       plus-sign
    id:         plus-sign
    unicode:    f055
    created:    1.0
    categories:
      - Web Application Icons

  - name:       minus-sign
    id:         minus-sign
    unicode:    f056
    created:    1.0
    categories:
      - Web Application Icons

  - name:       remove-sign
    id:         remove-sign
    unicode:    f057
    created:    1.0
    categories:
      - Web Application Icons

  - name:       ok-sign
    id:         ok-sign
    unicode:    f058
    created:    1.0
    categories:
      - Web Application Icons

  - name:       question-sign
    id:         question-sign
    unicode:    f059
    created:    1.0
    categories:
      - Web Application Icons

  - name:       info-sign
    id:         info-sign
    unicode:    f05a
    created:    1.0
    categories:
      - Web Application Icons

  - name:       screenshot
    id:         screenshot
    unicode:    f05b
    created:    1.0
    categories:
      - Web Application Icons

  - name:       remove-circle
    id:         remove-circle
    unicode:    f05c
    created:    1.0
    categories:
      - Web Application Icons

  - name:       ok-circle
    id:         ok-circle
    unicode:    f05d
    created:    1.0
    categories:
      - Web Application Icons

  - name:       ban-circle
    id:         ban-circle
    unicode:    f05e
    created:    1.0
    categories:
      - Web Application Icons


  - name:       arrow-left
    id:         arrow-left
    unicode:    f060
    created:    1.0
    categories:
      - Directional Icons

  - name:       arrow-right
    id:         arrow-right
    unicode:    f061
    created:    1.0
    categories:
      - Directional Icons

  - name:       arrow-up
    id:         arrow-up
    unicode:    f062
    created:    1.0
    categories:
      - Directional Icons

  - name:       arrow-down
    id:         arrow-down
    unicode:    f063
    created:    1.0
    categories:
      - Directional Icons

  - name:       share-alt
    id:         share-alt
    unicode:    f064
    created:    1.0
    aliases:
      - mail-forward
    categories:
      - Web Application Icons

  - name:       resize-full
    id:         resize-full
    unicode:    f065
    created:    1.0
    categories:
      - Video Player Icons

  - name:       resize-small
    id:         resize-small
    unicode:    f066
    created:    1.0
    categories:
      - Video Player Icons

  - name:       plus
    id:         plus
    unicode:    f067
    created:    1.0
    categories:
      - Web Application Icons

  - name:       minus
    id:         minus
    unicode:    f068
    created:    1.0
    categories:
      - Web Application Icons

  - name:       asterisk
    id:         asterisk
    unicode:    f069
    created:    1.0
    categories:
      - Web Application Icons

  - name:       exclamation-sign
    id:         exclamation-sign
    unicode:    f06a
    created:    1.0
    categories:
      - Web Application Icons

  - name:       gift
    id:         gift
    unicode:    f06b
    created:    1.0
    categories:
      - Web Application Icons

  - name:       leaf
    id:         leaf
    unicode:    f06c
    created:    1.0
    categories:
      - Web Application Icons

  - name:       fire
    id:         fire
    unicode:    f06d
    created:    1.0
    categories:
      - Web Application Icons

  - name:       eye-open
    id:         eye-open
    unicode:    f06e
    created:    1.0
    categories:
      - Web Application Icons


  - name:       eye-close
    id:         eye-close
    unicode:    f070
    created:    1.0
    categories:
      - Web Application Icons

  - name:       warning-sign
    id:         warning-sign
    unicode:    f071
    created:    1.0
    categories:
      - Web Application Icons

  - name:       plane
    id:         plane
    unicode:    f072
    created:    1.0
    categories:
      - Web Application Icons

  - name:       calendar
    id:         calendar
    unicode:    f073
    created:    1.0
    categories:
      - Web Application Icons

  - name:       random
    id:         random
    unicode:    f074
    created:    1.0
    categories:
      - Web Application Icons

  - name:       comment
    id:         comment
    unicode:    f075
    created:    1.0
    categories:
      - Web Application Icons

  - name:       magnet
    id:         magnet
    unicode:    f076
    created:    1.0
    categories:
      - Web Application Icons

  - name:       chevron-up
    id:         chevron-up
    unicode:    f077
    created:    1.0
    categories:
      - Directional Icons

  - name:       chevron-down
    id:         chevron-down
    unicode:    f078
    created:    1.0
    categories:
      - Directional Icons

  - name:       retweet
    id:         retweet
    unicode:    f079
    created:    1.0
    categories:
      - Web Application Icons

  - name:       shopping-cart
    id:         shopping-cart
    unicode:    f07a
    created:    1.0
    categories:
      - Web Application Icons

  - name:       folder-close
    id:         folder-close
    unicode:    f07b
    created:    1.0
    categories:
      - Web Application Icons

  - name:       folder-open
    id:         folder-open
    unicode:    f07c
    created:    1.0
    categories:
      - Web Application Icons

  - name:       resize-vertical
    id:         resize-vertical
    unicode:    f07d
    created:    1.0
    categories:
      - Web Application Icons

  - name:       resize-horizontal
    id:         resize-horizontal
    unicode:    f07e
    created:    1.0
    categories:
      - Web Application Icons


  - name:       bar-chart
    id:         bar-chart
    unicode:    f080
    created:    1.0
    categories:
      - Web Application Icons

  - name:       twitter-sign
    id:         twitter-sign
    unicode:    f081
    created:    1.0
    categories:
      - Brand Icons

  - name:       facebook-sign
    id:         facebook-sign
    unicode:    f082
    created:    1.0
    categories:
      - Brand Icons

  - name:       camera-retro
    id:         camera-retro
    unicode:    f083
    created:    1.0
    categories:
      - Web Application Icons

  - name:       key
    id:         key
    unicode:    f084
    created:    1.0
    categories:
      - Web Application Icons

  - name:       cogs
    id:         cogs
    unicode:    f085
    created:    1.0
    aliases:
      - gears
    categories:
      - Web Application Icons

  - name:       comments
    id:         comments
    unicode:    f086
    created:    1.0
    categories:
      - Web Application Icons

  - name:       thumbs-up-alt
    id:         thumbs-up-alt
    unicode:    f087
    created:    1.0
    categories:
      - Web Application Icons

  - name:       thumbs-down-alt
    id:         thumbs-down-alt
    unicode:    f088
    created:    1.0
    categories:
      - Web Application Icons

  - name:       star-half
    id:         star-half
    unicode:    f089
    created:    1.0
    categories:
      - Web Application Icons

  - name:       heart-empty
    id:         heart-empty
    unicode:    f08a
    created:    1.0
    categories:
      - Web Application Icons

  - name:       signout
    id:         signout
    unicode:    f08b
    created:    1.0
    categories:
      - Web Application Icons

  - name:       linkedin-sign
    id:         linkedin-sign
    unicode:    f08c
    created:    1.0
    categories:
      - Brand Icons

  - name:       pushpin
    id:         pushpin
    unicode:    f08d
    created:    1.0
    categories:
      - Web Application Icons

  - name:       external-link
    id:         external-link
    unicode:    f08e
    created:    1.0
    categories:
      - Web Application Icons


  - name:       signin
    id:         signin
    unicode:    f090
    created:    1.0
    categories:
      - Web Application Icons

  - name:       trophy
    id:         trophy
    unicode:    f091
    created:    1.0
    categories:
      - Web Application Icons

  - name:       github-sign
    id:         github-sign
    unicode:    f092
    created:    1.0
    categories:
      - Brand Icons

  - name:       upload-alt
    id:         upload-alt
    unicode:    f093
    created:    1.0
    categories:
      - Web Application Icons

  - name:       lemon
    id:         lemon
    unicode:    f094
    created:    1.0
    categories:
      - Web Application Icons

  - name:       phone
    id:         phone
    unicode:    f095
    created:    2.0
    categories:
      - Web Application Icons

  - name:       check-empty
    id:         check-empty
    unicode:    f096
    created:    2.0
    aliases:
      - unchecked
    categories:
      - Web Application Icons

  - name:       bookmark-empty
    id:         bookmark-empty
    unicode:    f097
    created:    2.0
    categories:
      - Web Application Icons

  - name:       phone-sign
    id:         phone-sign
    unicode:    f098
    created:    2.0
    categories:
      - Web Application Icons

  - name:       twitter
    id:         twitter
    unicode:    f099
    created:    2.0
    categories:
      - Brand Icons

  - name:       facebook
    id:         facebook
    unicode:    f09a
    created:    2.0
    categories:
      - Brand Icons

  - name:       github
    id:         github
    unicode:    f09b
    created:    2.0
    categories:
      - Brand Icons

  - name:       unlock
    id:         unlock
    unicode:    f09c
    created:    2.0
    categories:
      - Web Application Icons

  - name:       credit-card
    id:         credit-card
    unicode:    f09d
    created:    2.0
    categories:
      - Web Application Icons

  - name:       rss
    id:         rss
    unicode:    f09e
    created:    2.0
    categories:
      - Web Application Icons


  - name:       hdd
    id:         hdd
    unicode:    f0a0
    created:    2.0
    categories:
      - Web Application Icons

  - name:       bullhorn
    id:         bullhorn
    unicode:    f0a1
    created:    2.0
    categories:
      - Web Application Icons

  - name:       bell
    id:         bell
    unicode:    f0a2
    created:    2.0
    categories:
      - Web Application Icons

  - name:       certificate
    id:         certificate
    unicode:    f0a3
    created:    2.0
    categories:
      - Web Application Icons

  - name:       hand-right
    id:         hand-right
    unicode:    f0a4
    created:    2.0
    categories:
      - Directional Icons

  - name:       hand-left
    id:         hand-left
    unicode:    f0a5
    created:    2.0
    categories:
      - Directional Icons

  - name:       hand-up
    id:         hand-up
    unicode:    f0a6
    created:    2.0
    categories:
      - Directional Icons

  - name:       hand-down
    id:         hand-down
    unicode:    f0a7
    created:    2.0
    categories:
      - Directional Icons

  - name:       circle-arrow-left
    id:         circle-arrow-left
    unicode:    f0a8
    created:    2.0
    categories:
      - Directional Icons

  - name:       circle-arrow-right
    id:         circle-arrow-right
    unicode:    f0a9
    created:    2.0
    categories:
      - Directional Icons

  - name:       circle-arrow-up
    id:         circle-arrow-up
    unicode:    f0aa
    created:    2.0
    categories:
      - Directional Icons

  - name:       circle-arrow-down
    id:         circle-arrow-down
    unicode:    f0ab
    created:    2.0
    categories:
      - Directional Icons

  - name:       globe
    id:         globe
    unicode:    f0ac
    created:    2.0
    categories:
      - Web Application Icons

  - name:       wrench
    id:         wrench
    unicode:    f0ad
    created:    2.0
    categories:
      - Web Application Icons

  - name:       tasks
    id:         tasks
    unicode:    f0ae
    created:    2.0
    categories:
      - Web Application Icons


  - name:       filter
    id:         filter
    unicode:    f0b0
    created:    2.0
    categories:
      - Web Application Icons

  - name:       briefcase
    id:         briefcase
    unicode:    f0b1
    created:    2.0
    categories:
      - Web Application Icons

  - name:       fullscreen
    id:         fullscreen
    unicode:    f0b2
    created:    2.0
    categories:
      - Video Player Icons


  - name:       group
    id:         group
    unicode:    f0c0
    created:    2.0
    categories:
      - Web Application Icons

  - name:       link
    id:         link
    unicode:    f0c1
    created:    2.0
    categories:
      - Text Editor Icons

  - name:       cloud
    id:         cloud
    unicode:    f0c2
    created:    2.0
    categories:
      - Web Application Icons

  - name:       beaker
    id:         beaker
    unicode:    f0c3
    created:    2.0
    categories:
      - Web Application Icons

  - name:       cut
    id:         cut
    unicode:    f0c4
    created:    2.0
    categories:
      - Text Editor Icons

  - name:       copy
    id:         copy
    unicode:    f0c5
    created:    2.0
    categories:
      - Text Editor Icons

  - name:       paper-clip
    id:         paper-clip
    unicode:    f0c6
    created:    2.0
    aliases:
      - paperclip
    categories:
      - Text Editor Icons

  - name:       save
    id:         save
    unicode:    f0c7
    created:    2.0
    categories:
      - Text Editor Icons

  - name:       sign-blank
    id:         sign-blank
    unicode:    f0c8
    created:    2.0
    categories:
      - Web Application Icons

  - name:       reorder
    id:         reorder
    unicode:    f0c9
    created:    2.0
    categories:
      - Web Application Icons

  - name:       list-ul
    id:         list-ul
    unicode:    f0ca
    created:    2.0
    categories:
      - Text Editor Icons

  - name:       list-ol
    id:         list-ol
    unicode:    f0cb
    created:    2.0
    categories:
      - Text Editor Icons

  - name:       strikethrough
    id:         strikethrough
    unicode:    f0cc
    created:    2.0
    categories:
      - Text Editor Icons

  - name:       underline
    id:         underline
    unicode:    f0cd
    created:    2.0
    categories:
      - Text Editor Icons

  - name:       table
    id:         table
    unicode:    f0ce
    created:    2.0
    categories:
      - Text Editor Icons


  - name:       magic
    id:         magic
    unicode:    f0d0
    created:    2.0
    categories:
      - Web Application Icons

  - name:       truck
    id:         truck
    unicode:    f0d1
    created:    2.0
    categories:
      - Web Application Icons

  - name:       pinterest
    id:         pinterest
    unicode:    f0d2
    created:    2.0
    categories:
      - Brand Icons

  - name:       pinterest-sign
    id:         pinterest-sign
    unicode:    f0d3
    created:    2.0
    categories:
      - Brand Icons

  - name:       google-plus-sign
    id:         google-plus-sign
    unicode:    f0d4
    created:    2.0
    categories:
      - Brand Icons

  - name:       google-plus
    id:         google-plus
    unicode:    f0d5
    created:    2.0
    categories:
      - Brand Icons

  - name:       money
    id:         money
    unicode:    f0d6
    created:    2.0
    categories:
      - Web Application Icons

  - name:       caret-down
    id:         caret-down
    unicode:    f0d7
    created:    2.0
    categories:
      - Directional Icons

  - name:       caret-up
    id:         caret-up
    unicode:    f0d8
    created:    2.0
    categories:
      - Directional Icons

  - name:       caret-left
    id:         caret-left
    unicode:    f0d9
    created:    2.0
    categories:
      - Directional Icons

  - name:       caret-right
    id:         caret-right
    unicode:    f0da
    created:    2.0
    categories:
      - Directional Icons

  - name:       columns
    id:         columns
    unicode:    f0db
    created:    2.0
    categories:
      - Text Editor Icons

  - name:       sort
    id:         sort
    unicode:    f0dc
    created:    2.0
    categories:
      - Web Application Icons

  - name:       sort-down
    id:         sort-down
    unicode:    f0dd
    created:    2.0
    categories:
      - Web Application Icons

  - name:       sort-up
    id:         sort-up
    unicode:    f0de
    created:    2.0
    categories:
      - Web Application Icons


  - name:       Envelope
    id:         envelope
    unicode:    f0e0
    created:    2.0
    categories:
      - Web Application Icons

  - name:       linkedin
    id:         linkedin
    unicode:    f0e1
    created:    2.0
    categories:
      - Brand Icons


  - name:       undo
    id:         undo
    unicode:    f0e2
    created:    2.0
    aliases:
      - rotate-left
    categories:
      - Text Editor Icons

  - name:       legal
    id:         legal
    unicode:    f0e3
    created:    2.0
    categories:
      - Web Application Icons

  - name:       dashboard
    id:         dashboard
    unicode:    f0e4
    created:    2.0
    categories:
      - Web Application Icons

  - name:       comment-alt
    id:         comment-alt
    unicode:    f0e5
    created:    2.0
    categories:
      - Web Application Icons

  - name:       comments-alt
    id:         comments-alt
    unicode:    f0e6
    created:    2.0
    categories:
      - Web Application Icons

  - name:       bolt
    id:         bolt
    unicode:    f0e7
    created:    2.0
    categories:
      - Web Application Icons

  - name:       sitemap
    id:         sitemap
    unicode:    f0e8
    created:    2.0
    categories:
      - Web Application Icons

  - name:       umbrella
    id:         umbrella
    unicode:    f0e9
    created:    2.0
    categories:
      - Web Application Icons

  - name:       paste
    id:         paste
    unicode:    f0ea
    created:    2.0
    categories:
      - Text Editor Icons

  - name:       lightbulb
    id:         lightbulb
    unicode:    f0eb
    created:    3.0
    categories:
      - Web Application Icons

  - name:       exchange
    id:         exchange
    unicode:    f0ec
    created:    3.0
    categories:
      - Web Application Icons

  - name:       cloud-download
    id:         cloud-download
    unicode:    f0ed
    created:    3.0
    categories:
      - Web Application Icons

  - name:       cloud-upload
    id:         cloud-upload
    unicode:    f0ee
    created:    3.0
    categories:
      - Web Application Icons


  - name:       user-md
    id:         user-md
    unicode:    f0f0
    created:    2.0
    categories:
      - Medical Icons

  - name:       stethoscope
    id:         stethoscope
    unicode:    f0f1
    created:    3.0
    categories:
      - Medical Icons

  - name:       suitcase
    id:         suitcase
    unicode:    f0f2
    created:    3.0
    categories:
      - Web Application Icons

  - name:       bell-alt
    id:         bell-alt
    unicode:    f0f3
    created:    3.0
    categories:
      - Web Application Icons

  - name:       coffee
    id:         coffee
    unicode:    f0f4
    created:    3.0
    categories:
      - Web Application Icons

  - name:       food
    id:         food
    unicode:    f0f5
    created:    3.0
    categories:
      - Web Application Icons

  - name:       file-text-alt
    id:         file-text-alt
    unicode:    f0f6
    created:    3.0
    categories:
      - Text Editor Icons

  - name:       building
    id:         building
    unicode:    f0f7
    created:    3.0
    categories:
      - Web Application Icons

  - name:       hospital
    id:         hospital
    unicode:    f0f8
    created:    3.0
    categories:
      - Medical Icons

  - name:       ambulance
    id:         ambulance
    unicode:    f0f9
    created:    3.0
    categories:
      - Medical Icons

  - name:       medkit
    id:         medkit
    unicode:    f0fa
    created:    3.0
    categories:
      - Medical Icons

  - name:       fighter-jet
    id:         fighter-jet
    unicode:    f0fb
    created:    3.0
    categories:
      - Web Application Icons

  - name:       beer
    id:         beer
    unicode:    f0fc
    created:    3.0
    categories:
      - Web Application Icons

  - name:       h-sign
    id:         h-sign
    unicode:    f0fd
    created:    3.0
    categories:
      - Medical Icons

  - name:       plus-sign-alt
    id:         plus-sign-alt
    unicode:    f0fe
    created:    3.0
    categories:
      - Medical Icons
      - Web Application Icons


  - name:       double-angle-left
    id:         double-angle-left
    unicode:    f100
    created:    3.0
    categories:
      - Directional Icons

  - name:       double-angle-right
    id:         double-angle-right
    unicode:    f101
    created:    3.0
    categories:
      - Directional Icons

  - name:       double-angle-up
    id:         double-angle-up
    unicode:    f102
    created:    3.0
    categories:
      - Directional Icons

  - name:       double-angle-down
    id:         double-angle-down
    unicode:    f103
    created:    3.0
    categories:
      - Directional Icons

  - name:       angle-left
    id:         angle-left
    unicode:    f104
    created:    3.0
    categories:
      - Directional Icons

  - name:       angle-right
    id:         angle-right
    unicode:    f105
    created:    3.0
    categories:
      - Directional Icons

  - name:       angle-up
    id:         angle-up
    unicode:    f106
    created:    3.0
    categories:
      - Directional Icons

  - name:       angle-down
    id:         angle-down
    unicode:    f107
    created:    3.0
    categories:
      - Directional Icons

  - name:       desktop
    id:         desktop
    unicode:    f108
    created:    3.0
    categories:
      - Web Application Icons

  - name:       laptop
    id:         laptop
    unicode:    f109
    created:    3.0
    categories:
      - Web Application Icons

  - name:       tablet
    id:         tablet
    unicode:    f10a
    created:    3.0
    categories:
      - Web Application Icons

  - name:       mobile-phone
    id:         mobile-phone
    unicode:    f10b
    created:    3.0
    categories:
      - Web Application Icons

  - name:       circle-blank
    id:         circle-blank
    unicode:    f10c
    created:    3.0
    categories:
      - Web Application Icons

  - name:       quote-left
    id:         quote-left
    unicode:    f10d
    created:    3.0
    categories:
      - Web Application Icons

  - name:       quote-right
    id:         quote-right
    unicode:    f10e
    created:    3.0
    categories:
      - Web Application Icons


  - name:       spinner
    id:         spinner
    unicode:    f110
    created:    3.0
    categories:
      - Web Application Icons

  - name:       circle
    id:         circle
    unicode:    f111
    created:    3.0
    categories:
      - Web Application Icons

  - name:       reply
    id:         reply
    unicode:    f112
    created:    3.0
    aliases:
      - mail-reply
    categories:
      - Web Application Icons

  - name:       github-alt
    id:         github-alt
    unicode:    f113
    created:    3.0
    categories:
      - Brand Icons

  - name:       folder-close-alt
    id:         folder-close-alt
    unicode:    f114
    created:    3.0
    categories:
      - Web Application Icons

  - name:       folder-open-alt
    id:         folder-open-alt
    unicode:    f115
    created:    3.0
    categories:
      - Web Application Icons

  - name:       expand-alt
    id:         expand-alt
    unicode:    f116
    created:    3.1
    categories:
      - Web Application Icons

  - name:       collapse-alt
    id:         collapse-alt
    unicode:    f117
    created:    3.1
    categories:
      - Web Application Icons

  - name:       smile
    id:         smile
    unicode:    f118
    created:    3.1
    categories:
      - Web Application Icons

  - name:       frown
    id:         frown
    unicode:    f119
    created:    3.1
    categories:
      - Web Application Icons

  - name:       meh
    id:         meh
    unicode:    f11a
    created:    3.1
    categories:
      - Web Application Icons

  - name:       gamepad
    id:         gamepad
    unicode:    f11b
    created:    3.1
    categories:
      - Web Application Icons

  - name:       keyboard
    id:         keyboard
    unicode:    f11c
    created:    3.1
    categories:
      - Web Application Icons

  - name:       flag-alt
    id:         flag-alt
    unicode:    f11d
    created:    3.1
    categories:
      - Web Application Icons

  - name:       flag-checkered
    id:         flag-checkered
    unicode:    f11e
    created:    3.1
    categories:
      - Web Application Icons


  - name:       terminal
    id:         terminal
    unicode:    f120
    created:    3.1
    categories:
      - Web Application Icons

  - name:       code
    id:         code
    unicode:    f121
    created:    3.1
    categories:
      - Web Application Icons

  - name:       reply-all
    id:         reply-all
    unicode:    f122
    created:    3.1
    categories:
      - Web Application Icons

  - name:       mail-reply-all
    id:         mail-reply-all
    unicode:    f122
    created:    3.1
    categories:
      - Web Application Icons

  - name:       star-half-empty
    id:         star-half-empty
    unicode:    f123
    created:    3.1
    aliases:
      - star-half-full
    categories:
      - Web Application Icons

  - name:       location-arrow
    id:         location-arrow
    unicode:    f124
    created:    3.1
    categories:
      - Web Application Icons

  - name:       crop
    id:         crop
    unicode:    f125
    created:    3.1
    categories:
      - Web Application Icons

  - name:       code-fork
    id:         code-fork
    unicode:    f126
    created:    3.1
    categories:
      - Web Application Icons

  - name:       unlink
    id:         unlink
    unicode:    f127
    created:    3.1
    categories:
      - Text Editor Icons

  - name:       question
    id:         question
    unicode:    f128
    created:    3.1
    categories:
      - Web Application Icons

  - name:       info
    id:         info
    unicode:    f129
    created:    3.1
    categories:
      - Web Application Icons

  - name:       exclamation
    id:         exclamation
    unicode:    f12a
    created:    3.1
    categories:
      - Web Application Icons

  - name:       superscript
    id:         superscript
    unicode:    f12b
    created:    3.1
    categories:
      - Web Application Icons

  - name:       subscript
    id:         subscript
    unicode:    f12c
    created:    3.1
    categories:
      - Web Application Icons

  - name:       eraser
    id:         eraser
    unicode:    f12d
    created:    3.1
    categories:
      - Text Editor Icons
      - Web Application Icons

  - name:       puzzle-piece
    id:         puzzle-piece
    unicode:    f12e
    created:    3.1
    categories:
      - Web Application Icons


  - name:       microphone
    id:         microphone
    unicode:    f130
    created:    3.1
    categories:
      - Web Application Icons

  - name:       microphone-off
    id:         microphone-off
    unicode:    f131
    created:    3.1
    categories:
      - Web Application Icons

  - name:       shield
    id:         shield
    unicode:    f132
    created:    3.1
    categories:
      - Web Application Icons

  - name:       calendar-empty
    id:         calendar-empty
    unicode:    f133
    created:    3.1
    categories:
      - Web Application Icons

  - name:       fire-extinguisher
    id:         fire-extinguisher
    unicode:    f134
    created:    3.1
    categories:
      - Web Application Icons

  - name:       rocket
    id:         rocket
    unicode:    f135
    created:    3.1
    categories:
      - Web Application Icons

  - name:       MaxCDN
    id:         maxcdn
    unicode:    f136
    created:    3.1
    categories:
      - Brand Icons

  - name:       Chevron Sign Left
    id:         chevron-sign-left
    unicode:    f137
    created:    3.1
    categories:
      - Directional Icons

  - name:       Chevron Sign Right
    id:         chevron-sign-right
    unicode:    f138
    created:    3.1
    categories:
      - Directional Icons

  - name:       Chevron Sign Up
    id:         chevron-sign-up
    unicode:    f139
    created:    3.1
    categories:
      - Directional Icons

  - name:       Chevron Sign Down
    id:         chevron-sign-down
    unicode:    f13a
    created:    3.1
    categories:
      - Directional Icons

  - name:       HTML 5 Logo
    id:         html5
    unicode:    f13b
    created:    3.1
    categories:
      - Brand Icons

  - name:       CSS 3 Logo
    id:         css3
    unicode:    f13c
    created:    3.1
    categories:
      - Brand Icons

  - name:       Anchor
    id:         anchor
    unicode:    f13d
    created:    3.1
    categories:
      - Web Application Icons

  - name:       Unlock Alt
    id:         unlock-alt
    unicode:    f13e
    created:    3.1
    categories:
      - Web Application Icons


  - name:       Bullseye
    id:         bullseye
    unicode:    f140
    created:    3.1
    categories:
      - Web Application Icons

  - name:       Horizontal Ellipsis
    id:         ellipsis-horizontal
    unicode:    f141
    created:    3.1
    categories:
      - Web Application Icons

  - name:       Vertical Ellipsis
    id:         ellipsis-vertical
    unicode:    f142
    created:    3.1
    categories:
      - Web Application Icons

  - name:       RSS Sign
    id:         rss-sign
    unicode:    f143
    created:    3.1
    categories:
      - Web Application Icons

  - name:       Play Sign
    id:         play-sign
    unicode:    f144
    created:    3.1
    categories:
      - Video Player Icons

  - name:       Ticket
    id:         ticket
    unicode:    f145
    created:    3.1
    categories:
      - Web Application Icons

  - name:       Minus Sign Alt
    id:         minus-sign-alt
    unicode:    f146
    created:    3.1
    categories:
      - Web Application Icons

  - name:       Check Minus
    id:         check-minus
    unicode:    f147
    created:    3.1
    categories:
      - Web Application Icons

  - name:       Level Up
    id:         level-up
    unicode:    f148
    created:    3.1
    categories:
      - Web Application Icons

  - name:       Level Down
    id:         level-down
    unicode:    f149
    created:    3.1
    categories:
      - Web Application Icons

  - name:       Check Sign
    id:         check-sign
    unicode:    f14a
    created:    3.1
    categories:
      - Web Application Icons

  - name:       Edit Sign
    id:         edit-sign
    unicode:    f14b
    created:    3.1
    categories:
      - Web Application Icons

  - name:       Exteral Link Sign
    id:         external-link-sign
    unicode:    f14c
    created:    3.1
    categories:
      - Web Application Icons

  - name:       Share Sign
    id:         share-sign
    unicode:    f14d
    created:    3.1
    categories:
      - Web Application Icons

  - name:       Compass
    id:         compass
    unicode:    f14e
    created:    3.2
    categories:
      - Web Application Icons


  - name:       Collapse
    id:         collapse
    unicode:    f150
    created:    3.2
    categories:
      - Web Application Icons

  - name:       Collapse Top
    id:         collapse-top
    unicode:    f151
    created:    3.2
    categories:
      - Web Application Icons

  - name:       Expand
    id:         expand
    unicode:    f152
    created:    3.2
    categories:
      - Web Application Icons

  - name:       Euro (EUR)
    id:         eur
    unicode:    f153
    created:    3.2
    aliases:
      - euro
    categories:
      - Currency Icons

  - name:       GBP
    id:         gbp
    unicode:    f154
    created:    3.2
    categories:
      - Currency Icons

  - name:       US Dollar
    id:         usd
    unicode:    f155
    created:    3.2
    aliases:
      - dollar
    categories:
      - Currency Icons

  - name:       Indian Rupee (INR)
    id:         inr
    unicode:    f156
    created:    3.2
    aliases:
      - rupee
    categories:
      - Currency Icons

  - name:       Japanese Yen (JPY)
    id:         jpy
    unicode:    f157
    created:    3.2
    aliases:
      - yen
    categories:
      - Currency Icons

  - name:       Renminbi (CNY)
    id:         cny
    unicode:    f158
    created:    3.2
    aliases:
      - renminbi
    categories:
      - Currency Icons

  - name:       Korean Won (KRW)
    id:         krw
    unicode:    f159
    created:    3.2
    aliases:
      - won
    categories:
      - Currency Icons

  - name:       Bitcoin (BTC)
    id:         btc
    unicode:    f15a
    created:    3.2
    aliases:
      - bitcoin
    categories:
      - Currency Icons
      - Brand Icons

  - name:       File
    id:         file
    unicode:    f15b
    created:    3.2
    categories:
      - Text Editor Icons

  - name:       File Text
    id:         file-text
    unicode:    f15c
    created:    3.2
    categories:
      - Text Editor Icons

  - name:       Sort By Alphabet
    id:         sort-by-alphabet
    unicode:    f15d
    created:    3.2
    categories:
      - Web Application Icons

  - name:       Sort By Alphabet Alt
    id:         sort-by-alphabet-alt
    unicode:    f15e
    created:    3.2
    categories:
      - Web Application Icons


  - name:       Sort By Attributes
    id:         sort-by-attributes
    unicode:    f160
    created:    3.2
    categories:
      - Web Application Icons

  - name:       Sort By Attributes Alt
    id:         sort-by-attributes-alt
    unicode:    f161
    created:    3.2
    categories:
      - Web Application Icons

  - name:       Sort By Order
    id:         sort-by-order
    unicode:    f162
    created:    3.2
    categories:
      - Web Application Icons

  - name:       Sort By Order Alt
    id:         sort-by-order-alt
    unicode:    f163
    created:    3.2
    categories:
      - Web Application Icons


  - name:       thumbs-up
    id:         thumbs-up
    unicode:    f164
    created:    3.2
    categories:
      - Web Application Icons

  - name:       thumbs-down
    id:         thumbs-down
    unicode:    f165
    created:    3.2
    categories:
      - Web Application Icons

  - name:       YouTube Sign
    id:         youtube-sign
    unicode:    f166
    created:    3.2
    categories:
      - Brand Icons

  - name:       YouTube
    id:         youtube
    unicode:    f167
    created:    3.2
    categories:
      - Brand Icons

  - name:       Xing
    id:         xing
    unicode:    f168
    created:    3.2
    categories:
      - Brand Icons

  - name:       Xing Sign
    id:         xing-sign
    unicode:    f169
    created:    3.2
    categories:
      - Brand Icons

  - name:       YouTube Play
    id:         youtube-play
    unicode:    f16a
    created:    3.2
    categories:
      - Brand Icons
      - Video Player Icons

  - name:       Dropbox
    id:         dropbox
    unicode:    f16b
    created:    3.2
    categories:
      - Brand Icons

  - name:       Stack Exchange
    id:         stackexchange
    unicode:    f16c
    created:    3.2
    categories:
      - Brand Icons

  - name:       Instagram
    id:         instagram
    unicode:    f16d
    created:    3.2
    categories:
      - Brand Icons

  - name:       Flickr
    id:         flickr
    unicode:    f16e
    created:    3.2
    categories:
      - Brand Icons

  - name:       App.net
    id:         adn
    unicode:    f170
    created:    3.2
    categories:
      - Brand Icons

  - name:       Bitbucket
    id:         bitbucket
    unicode:    f171
    created:    3.2
    categories:
      - Brand Icons

  - name:       Bitbucket Sign
    id:         bitbucket-sign
    unicode:    f172
    created:    3.2
    categories:
      - Brand Icons

  - name:       Tumblr
    id:         tumblr
    unicode:    f173
    created:    3.2
    categories:
      - Brand Icons

  - name:       Tumblr Sign
    id:         tumblr-sign
    unicode:    f174
    created:    3.2
    categories:
      - Brand Icons

  - name:       Long Arrow Down
    id:         long-arrow-down
    unicode:    f175
    created:    3.2
    categories:
      - Directional Icons

  - name:       Long Arrow Up
    id:         long-arrow-up
    unicode:    f176
    created:    3.2
    categories:
      - Directional Icons

  - name:       Long Arrow Left
    id:         long-arrow-left
    unicode:    f177
    created:    3.2
    categories:
      - Directional Icons

  - name:       Long Arrow Right
    id:         long-arrow-right
    unicode:    f178
    created:    3.2
    categories:
      - Directional Icons

  - name:       Apple
    id:         apple
    unicode:    f179
    created:    3.2
    categories:
      - Brand Icons

  - name:       Windows
    id:         windows
    unicode:    f17a
    created:    3.2
    categories:
      - Brand Icons

  - name:       Android
    id:         android
    unicode:    f17b
    created:    3.2
    categories:
      - Brand Icons

  - name:       Linux
    id:         linux
    unicode:    f17c
    created:    3.2
    categories:
      - Brand Icons

  - name:       Dribbble
    id:         dribbble
    unicode:    f17d
    created:    3.2
    categories:
      - Brand Icons

  - name:       Skype
    id:         skype
    unicode:    f17e
    created:    3.2
    categories:
      - Brand Icons


  - name:       Foursquare
    id:         foursquare
    unicode:    f180
    created:    3.2
    categories:
      - Brand Icons

  - name:       Trello
    id:         trello
    unicode:    f181
    created:    3.2
    categories:
      - Brand Icons

  - name:       Female
    id:         female
    unicode:    f182
    created:    3.2
    categories:
      - Web Application Icons

  - name:       Male
    id:         male
    unicode:    f183
    created:    3.2
    categories:
      - Web Application Icons

  - name:       Gittip
    id:         gittip
    unicode:    f184
    created:    3.2
    categories:
      - Brand Icons

  - name:       Sun
    id:         sun
    unicode:    f185
    created:    3.2
    categories:
      - Web Application Icons

  - name:       Moon
    id:         moon
    unicode:    f186
    created:    3.2
    categories:
      - Web Application Icons

  - name:       Archive
    id:         archive
    unicode:    f187
    created:    3.2
    categories:
      - Web Application Icons

  - name:       Bug
    id:         bug
    unicode:    f188
    created:    3.2
    categories:
      - Web Application Icons

  - name:       VK
    id:         vk
    unicode:    f189
    created:    3.2
    categories:
      - Brand Icons

  - name:       Weibo
    id:         weibo
    unicode:    f18a
    created:    3.2
    categories:
      - Brand Icons

  - name:       Renren
    id:         renren
    unicode:    f18b
    created:    3.2
    categories:
      - Brand Icons

